Effect of the environment on star formation activity and stellar mass for star-forming galaxies in the COSMOS field

We investigate the relationship between environment and the galaxy main sequence (the relationship between stellar mass and star formation rate) and also the relationship between environment and radio luminosity (P$_{\rm 1.4GHz}$) to shed new light on the effects of the environments on galaxies. We use the VLA-COSMOS 3 GHz catalogue that consists of star-forming galaxies (SFGs) and quiescent galaxies (AGN) in three different environments (field, filament, cluster) and for three different galaxy types (satellite, central, isolated). We perform for the first time a comparative analysis of the distribution of SFGs with respect to the main sequence (MS) consensus region from the literature, taking into account galaxy environment and using radio observations at 0.1 $\leq$ z $\leq$ 1.2. Our results corroborate that SFR is declining with cosmic time which is consistent with the literature. We find that the slope of the MS for different $z$ and M$_{*}$ bins is shallower than the MS consensus with a gradual evolution towards higher redshift bins, irrespective of environments. We see no SFR trends on both environments and galaxy type given the large errors. In addition, we note that the environment does not seem to be the cause of the flattening of MS at high stellar masses for our sample.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
